Sign-regularized Multi-task Learning

Multi-task learning is a framework that enforces different learning tasks to share their knowledge to improve their generalization performance. It is a hot and active domain that strives to handle several core issues; particularly, which tasks are correlated and similar, and how to share the knowledge among correlated tasks. Existing works usually do not distinguish the polarity and magnitude of feature weights and commonly rely on linear correlation, due to three major technical challenges in: 1) optimizing the models that regularize feature weight polarity, 2) deciding whether to regularize sign or magnitude, 3) identifying which tasks should share their sign and/or magnitude patterns. To address them, this paper proposes a new multi-task learning framework that can regularize feature weight signs across tasks. We innovatively formulate it as a biconvex inequality constrained optimization with slacks and propose a new efficient algorithm for the optimization with theoretical guarantees on generalization performance and convergence. Extensive experiments on multiple datasets demonstrate the proposed methods' effectiveness, efficiency, and reasonableness of the regularized feature weighted patterns.

==> tables/models_hyperparameters.csv <==
,caso,l21,lasso,srmtl,swmtl3,swmtl
crisisnlp, 234.14 , 5.72 , 2.99 , 3.48 , 409.86 , 72.24 
syntheticWMTLC8t5m100d25p0s0, 26.84 , 2.09 , 1.08 , 1.60 , 165.47 , 58.24 
syntheticWMTLC8t5m100d2p0s0, 8.57 , 1.60 , 0.85 , 1.44 , 126.95 , 47.54 
unrestColombia,, 90.98 , 4.16 ,,,
unrestnlp, 616.39 , 25.91 , 15.36 , 16.31 , 486.48 , 41.71 

==> tables/performance_test_04cars_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,0.5369364138633688,0.1637503461249124,0,0.517871653382857,0.1863124262708427,0,9044.168676387559,1958.0549378758678,0,236191581.79176277,161872714.49324745,0,0.09002760484544517,0.03172851820236162
60,l21,large,0,0.5756211071109815,0.15175181081747408,0,0.5556663690154066,0.17890519233258426,0,8704.489595373056,1744.8942635615006,0,209414022.99284673,133955633.03860947,0,0.08315883989269877,0.02955965199128691
60,lasso,large,0,0.5756211023574798,0.15175181068903917,0,0.5556663630896062,0.1789051943679365,0,8704.489733005223,1744.8942164745367,0,209414024.787412,133955631.89806367,0,0.08315884112951956,0.029559651893255
60,lrst,large,0,0.5339276288343078,0.12879468412254494,0,0.4983820670156504,0.1382298823973327,0,9944.20299584779,1680.9716822884784,0,252160567.08956963,158785038.2690765,0,0.10054361597911662,0.025500068661110886
60,rmtl,large,0,0.5700524304188923,0.1529439547602256,0,0.5503499860608468,0.1797999056665266,0,8730.79489353147,1746.8356434310888,0,211744654.34658688,133816361.0519609,0,0.08552746257724297,0.029496342706181882
60,swmtl32,large,1,0.6288506397474661,0.09852856058111481,1,0.6109862312355958,0.11865229088154686,1,8451.981812335254,1099.6605856259605,1,189260302.7416097,104555587.18921511,1,0.07372121865782029,0.012593873871091649
60,wmtl,large,0,0.33503569715414266,0.720466628698587,0,0.08767207802832708,1.3063927615863222,0,11264.444518472917,6577.854451170008,0,334041255.79318374,397166538.29771525,0,0.6517340588769212,1.2452533722856096
70,caso,large,0,0.5938602341969312,0.13899623144152776,0,0.5768632795705534,0.15772506777299744,0,8480.492163864797,1189.3687018756423,0,167753587.6517347,67230876.13121468,0,0.08498337791675604,0.024211568519197098
70,l21,large,0,0.600877906627854,0.15526144731735478,0,0.5752704030659725,0.1851027956032897,0,8401.607774043321,1223.0563869485027,0,165827647.12750596,70006357.2462846,0,0.07878687080078821,0.023405829691832192
70,lasso,large,0,0.6008779016876682,0.15526144882129697,0,0.5752703971158903,0.18510279814808442,0,8401.607882285552,1223.0563402351113,0,165827648.78672117,70006355.67849208,0,0.07878687284167589,0.02340582946728746
70,lrst,large,0,0.5669224114546922,0.11221418252150357,0,0.5256195587428099,0.1672200514283708,0,9384.017456457228,732.1361107365963,0,198401851.9016877,111296078.04087442,0,0.0941221676610873,0.015264990958283634
70,rmtl,large,0,0.5978355623915744,0.1562980134753488,0,0.572572488713716,0.185364833063718,0,8414.477048873388,1230.3633568578416,0,166937031.44244227,70328894.80228592,0,0.08005448623203615,0.023392171994764357
70,swmtl32,large,1,0.6517786917881024,0.13149901717854756,1,0.6349569234275764,0.15307515909389546,1,8000.318315206835,951.6903746603006,1,154118153.03810388,98706770.929523,1,0.07139442432543378,0.02020036881812386
70,wmtl,large,0,0.5381420243543984,0.26257675571474476,0,0.41451474601752014,0.4469124769549768,0,9548.27408335588,2817.0008947999368,0,214838556.3863682,125342502.4838114,0,0.2143710963983287,0.151163462570185
80,caso,large,0,0.45337012538081556,0.3652128149026465,0,0.427737637370432,0.4034602020799731,0,9282.150961613155,3039.3294755025377,0,267592148.67702094,296897130.10566217,0,0.09918344157361261,0.04238166639814982
80,l21,large,0,0.43399554709564103,0.3463813364451833,0,0.3763028937716381,0.391412005741762,0,9639.413138036396,1538.1122631186777,0,219375554.40488935,100549716.3332878,0,0.10088078686157231,0.031936271334758945
80,lasso,large,0,0.43399554417897035,0.3463813424072926,0,0.37630289100238146,0.3914120124811304,0,9639.41318783414,1538.1122559911466,0,219375554.74029905,100549715.54019268,0,0.10088078768115176,0.03193627096704261
80,lrst,large,0,0.4802900290600495,0.20344706052415973,0,0.4412757521512688,0.24153232921766551,0,9928.057867254372,1815.073668884567,0,256636209.81174716,228049209.51266167,0,0.1005579680848903,0.028918333287668803
80,rmtl,large,0,0.43210840722280947,0.3492279535307736,0,0.374413922445145,0.39391434842273165,0,9651.89950367043,1535.749292846648,0,220203050.42995638,101340815.18221891,0,0.10138432882343247,0.03138875155742364
80,swmtl32,large,1,0.5859390122487474,0.2759087412801054,1,0.5591924574648608,0.31327998200153395,1,8401.489547459449,1737.7034117833553,1,181139069.30700833,156736978.9944392,1,0.07324910445016802,0.021489713922215808
80,wmtl,large,0,0.439309680237829,0.3453557234448748,0,0.3655790209441409,0.3582329184102108,0,9649.679874615449,1672.622278674321,0,224466857.90568668,100798478.52849108,0,0.21919964173167142,0.23060642980630788
90,caso,large,0,0.320331191597178,0.35134015619213094,0,0.21399882611340998,0.5406736036321,0,10401.259736135744,4634.57862292713,0,413543259.0829846,569919431.0783209,0,0.1114777546315184,0.06250129516350472
90,l21,large,0,0.3238003097372447,0.350213593562926,0,0.21747976312093056,0.542000753481866,0,10404.542862410806,4648.527341217684,0,410883779.3830799,566133143.2305834,0,0.110319950857936,0.0630844875452253
90,lasso,large,0,0.3238002987497161,0.35021359151467046,0,0.21747974934521852,0.5420007563844798,0,10404.542991913868,4648.527291107535,0,410883782.2499296,566133141.8398583,0,0.11031995266450015,0.06308448688400495
90,lrst,large,0,0.3289302662786341,0.47511921823879183,0,0.17805063500510418,0.766502271514266,0,10529.022946793038,3721.651410272915,0,336580654.21408236,396163549.5466728,0,0.10471925130219081,0.048353271607841426
90,rmtl,large,0,0.3211443281061298,0.35110093094452205,0,0.21529179508889698,0.5405444368321205,0,10406.33024971125,4655.8685204278245,0,411567886.4155705,565851840.9137404,0,0.1114648658445139,0.06286409820137583
90,swmtl32,large,1,0.48132012812901503,0.31878632552093533,1,0.35616700418525254,0.6017239088011915,1,9331.726098984673,3083.753003376062,1,270157523.13479507,323601157.52867377,1,0.0806974104667775,0.029073842006831017
90,wmtl,large,0,0.18240550822737783,0.6761306164249272,0,0.06225004651030538,0.8803556010932055,0,10637.212153398254,1864.6450700053158,0,271877387.05348855,167211632.9538087,0,0.1474120685758588,0.09177107140729848


==> tables/performance_test_computerBuyers_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,2.8425295450773542e-11,1.6195475224647327e-10,0,-3.1205662606653597,0.5261546167248471,0,4.895131579572356,0.5082628654462367,0,31.906052637442123,5.208668077769015,0,3.0083607679452657,0.2991863928300777
60,l21,large,0,0.0,0.0,1,-3.1205662599120676,0.5261546165295784,1,4.895131578947368,0.5082628654061571,1,31.906052631579037,5.2086680760388635,1,3.008360765974821,0.2991863924402097
60,lasso,large,0,0.0,0.0,0,-3.1205662599120676,0.5261546165295784,0,4.895131578947368,0.5082628654061571,0,31.906052631579037,5.2086680760388635,0,3.008360765974821,0.2991863924402097
60,lrst,large,0,-0.09860845646017868,0.01472572834244199,0,-3.2503849026830722,0.5306528441474957,0,4.981421714835851,0.49457744196395836,0,32.90527537198394,5.269338944213537,0,5.568531136831895,0.3782079975413791
60,rmtl,large,0,-0.07059441348330983,0.10246326427853061,0,-4.158300088759376,0.8009739782332777,0,5.602018401379708,0.5654830622229582,0,39.887364269255286,7.110514153106322,0,9.270267906358791,4.525601403708551
60,swmtl32,large,0,-0.14615708488934043,0.16621114880144516,0,-3.478457504793353,0.6052698955107226,0,5.111268944691231,0.4943901009418409,0,34.6593367724026,5.7794809401024585,0,5.7812513355215005,1.1782601995324287
60,wmtl,large,1,3.281667706793726e-05,0.0005545602644913145,0,-3.1239554167851993,0.526430954016079,0,4.897962615967702,0.508062102346357,0,31.93230338033794,5.211974898727012,0,3.0172228953130222,0.2996322335187735
70,caso,large,0,1.3844880797364568e-11,9.848320914302664e-11,0,-3.087298141129322,0.5504915550432692,0,4.820000000740488,0.5584256121278203,0,31.068771936866902,5.788828103790495,0,2.9652398912896216,0.3273800392729596
70,l21,large,0,0.0,0.0,1,-3.087298140205204,0.5504915548657872,1,4.82,0.5584256120444971,1,31.068771929824642,5.788828102111928,1,2.9652398889261247,0.32738003882482475
70,lasso,large,0,0.0,0.0,0,-3.087298140205204,0.5504915548657872,0,4.82,0.5584256120444971,0,31.068771929824642,5.788828102111928,0,2.9652398889261247,0.32738003882482475
70,lrst,large,0,-0.09885911759350356,0.02173499520464637,0,-3.2222735791111043,0.5459509667676479,0,4.909498060874643,0.5419998885565651,0,32.08460172467264,5.801284969517349,0,5.464506200338269,0.3548923525843527
70,rmtl,large,0,-0.07696716350400352,0.12888215526448274,0,-4.407640615856352,1.1805165061401055,0,5.684610827240041,0.6921144340993134,0,40.850650663678856,9.188461584135073,0,8.601077075393665,3.780753288059188
70,swmtl32,large,0,-0.1222362403338904,0.18359131119273742,0,-3.551974675670839,0.7991729810008618,0,5.115396063720162,0.6177525156689587,0,34.56136342107456,7.426551424736234,0,6.4459753554785575,1.5742619973374659
70,wmtl,large,1,2.2986923113510483e-05,0.0003067959877582443,0,-3.0908738502356607,0.5503100222517048,0,4.8229396081795155,0.5580393326321947,0,31.095714957540928,5.788738495781338,0,2.9744131315955697,0.326931949316008
80,caso,large,0,3.3195679538522424e-11,9.490566414480658e-11,0,-3.3676937057712166,0.9573227779443786,0,4.953289474427435,0.7590173647780658,0,32.44618421764251,7.968601276974583,0,3.0432935444937406,0.44351856908235426
80,l21,large,0,0.0,0.0,1,-3.367693704802529,0.9573227776743719,1,4.95328947368421,0.7590173647268618,1,32.44618421052637,7.96860127517386,1,3.043293542111937,0.44351856866495887
80,lasso,large,0,0.0,0.0,0,-3.367693704802529,0.9573227776743719,0,4.95328947368421,0.7590173647268618,0,32.44618421052637,7.96860127517386,0,3.043293542111937,0.44351856866495887
80,lrst,large,0,-0.09562466139673302,0.021105504506776514,0,-3.521223761843598,0.9632778290913718,0,5.052524442746727,0.7428958965731045,0,33.57446394481288,8.02746016103283,0,5.6843684347548855,0.5383072385369152
80,rmtl,large,0,-0.06861332052270491,0.13147899509584707,0,-4.48913905404782,0.8878708162115769,0,5.686684112547308,0.5731107568070459,0,40.503962774892166,6.782711145025805,0,8.802228031460029,4.805641303104132
80,swmtl32,large,0,-0.016605999745247114,0.1075944716487846,0,-3.833189711452486,0.9874482056342311,0,5.296726634596438,0.7279270546931711,0,35.722300021127914,7.718458870371217,0,6.937694988177876,2.2647147543765045
80,wmtl,large,1,5.393577434502639e-05,0.0003074230655457763,0,-3.370960267488319,0.9572782280052023,0,4.955870079926344,0.7586382322989745,0,32.47013164134806,7.968738317143356,0,3.0513991711285318,0.4430579525428316
90,caso,large,0,7.205692709177923e-11,8.482828654989049e-11,0,-3.7141578096294134,1.2526156867515081,0,5.030263158562095,0.9793177079927586,0,33.12605263761843,10.491379337662872,0,3.0900556233877188,0.569980973428445
90,l21,large,0,0.0,0.0,1,-3.714157808749372,1.2526156867295806,1,5.030263157894737,0.9793177080417199,1,33.12605263157895,10.491379337200865,1,3.090055621300466,0.5699809733919529
90,lasso,large,0,0.0,0.0,0,-3.714157808749372,1.2526156867295806,0,5.030263157894737,0.9793177080417199,0,33.12605263157895,10.491379337200865,0,3.090055621300466,0.5699809733919529
90,lrst,large,0,-0.10269212028772597,0.027439116962492707,0,-3.874041171431075,1.2467997727705276,0,5.125460948859804,0.9612255317222755,0,34.233633353474126,10.5293224449913,0,5.717744023907595,0.8021180853836694
90,rmtl,large,0,0.004151728238477726,0.051545299495755474,0,-4.441924246153027,1.232016177420914,0,5.51237970771121,0.8590322566700919,0,37.93721194796663,10.184154101037826,0,7.925142104461505,3.2024050980093843
90,swmtl32,large,1,0.008354929024932001,0.11208875664039185,0,-4.031981281172638,1.1266823774889023,0,5.297926289712296,0.9962686323533355,0,35.46456448034765,10.550634178282714,0,6.895299057912626,2.7313940078618733
90,wmtl,large,0,0.0002865684369879773,0.00033937527935945153,0,-3.7172744955265884,1.2525275844005896,0,5.032704114571075,0.9788930188958604,0,33.147214618516465,10.491606447051067,0,3.097488215730984,0.5694996098577061


==> tables/performance_test_crisisnlp_classification.csv <==
trainsize,model,hps,ACC-flag,ACC-mean,ACC-std,AUC-flag,AUC-mean,AUC-std,MAP-flag,MAP-mean,MAP-std
60,caso,large,0,0.7535624999999999,0.07986482177369732,0,0.953793352851576,0.015401798473397846,0,0.7667966249222332,0.1024383617418121
60,l21,large,1,0.8067499999999999,0.01585196272460361,0,0.9586576674012164,0.005269914576409179,0,0.8366043513786275,0.03020858788724917
60,lasso,large,0,0.8059999999999998,0.013788456323235629,1,0.9589782390951831,0.004831304950661251,1,0.8368603385302542,0.033443538391499904
60,srmtl,large,0,0.8059375,0.013794907725920652,0,0.958896582216304,0.0048296067217077935,0,0.8367077349575232,0.03335467076119555
60,swmtl3,large,0,0.7631875000000001,0.007006011803364951,0,0.8493934230261739,0.009956400071060034,0,0.7471104929876342,0.04063640565322092
60,swmtl32,large,0,0.6514375,0.018020652696589853,0,0.872155123231364,0.012304238416439416,0,0.6036231959780559,0.03269263262211995
70,caso,large,0,0.7821666666666666,0.02525548467507287,0,0.9510405445743448,0.010670099879766934,0,0.8102320854606202,0.05183950227074687
70,l21,large,1,0.8085833333333333,0.016197326787520498,1,0.9597525660479567,0.0062179118676814514,1,0.8462830034408195,0.024144959016602817
70,lasso,large,0,0.8063333333333332,0.015397009489981156,0,0.9594376032802083,0.0054222543453592556,0,0.8442926957367748,0.02616859800371177
70,srmtl,large,0,0.8063333333333335,0.015481968803246291,0,0.959348527527881,0.005297714738610733,0,0.8439992811067256,0.025657367106802564
70,swmtl3,large,0,0.7666666666666667,0.007647722165520107,0,0.8497591607931719,0.011863837217137907,0,0.7563104911054535,0.03405008581645609
70,swmtl32,large,0,0.65625,0.015611259390359487,0,0.8737343211553797,0.014505257119532667,0,0.6099917440556298,0.02798046042698545
80,caso,large,0,0.779625,0.019472648196323356,0,0.9489637158836357,0.007253119075591956,0,0.818613673173416,0.03645929858819816
80,l21,large,0,0.81175,0.012993053699744532,0,0.9619852873506908,0.0038113624532685898,1,0.8608279839472518,0.012400763795075006
80,lasso,large,1,0.81225,0.01263537802274941,1,0.9624169277538819,0.004274063753115326,0,0.86047453725501,0.014647940361566152
80,srmtl,large,0,0.8118749999999999,0.012926743381240488,0,0.9622339368288177,0.004356051703210572,0,0.8599472682109763,0.01406322713885785
80,swmtl3,large,0,0.771125,0.011658479269994422,0,0.8499359192673642,0.015368864439129323,0,0.7759745007552836,0.02407961978534445
80,swmtl32,large,0,0.6642499999999999,0.010226599304428265,0,0.8736502894825711,0.014611527595053025,0,0.6229912428074313,0.021263865568432565
90,caso,large,0,0.79825,0.022362232546068513,0,0.9583075772829586,0.009540787481280585,0,0.8322230459099587,0.023035313422204693
90,l21,large,1,0.8245000000000001,0.019958289839896944,1,0.9663672117419362,0.00936927752233304,1,0.8623679664400152,0.02304098017385383
90,lasso,large,0,0.82325,0.017913759454055933,0,0.9663020020582775,0.008845573941859574,0,0.8620138695677128,0.02666755626581037
90,srmtl,large,0,0.8230000000000001,0.01855172947912586,0,0.9660462475825744,0.009554505557256,0,0.8615805221180608,0.02688451359500685
90,swmtl3,large,0,0.7785,0.010219806477837243,0,0.8543339371149091,0.022024777539479682,0,0.7712289901107103,0.03384245713480342
90,swmtl32,large,0,0.6525,0.02865018906278513,0,0.8834633477014341,0.02137568519667874,0,0.604676476504905,0.04501497300435013


==> tables/performance_test_facebook_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,-0.012422456847794434,0.06781028180188202,0,-0.0155191062094867,0.06812875522665802,0,173.81960867430902,12.86132106806175,0,149892.2138431458,84648.01051792284,1,1.5711707066795293,0.12372587247476946
60,l21,large,0,-0.048499415593041016,0.12793838466900453,0,-0.051649642540173214,0.12817971070498166,0,176.6723142634249,11.64718672446077,0,151821.74039046047,81323.30884988979,0,1.640675701225846,0.19170830015280432
60,lasso,large,0,-0.048461727663591775,0.12794708607904906,0,-0.051612859772777034,0.12818869080683062,0,176.66953512364708,11.64677635421711,0,151818.67998390488,81326.01924042443,0,1.6407181832618043,0.19177026609183787
60,lrst,large,0,-0.0005683758685921317,0.03144141320379906,0,-0.004585910129577653,0.031172402797243193,0,170.62959391128388,10.01151906279341,0,149331.31206156118,85874.18937879408,0,1.6113415955547783,0.155172397357015
60,rmtl,large,0,-0.06291093983359823,0.1504027043440758,0,-0.0660958727495716,0.15068210002860155,0,178.03471861359967,11.933097687468734,0,152814.41378651687,80287.65548905768,0,1.6967049315765146,0.21348389498936646
60,swmtl32,large,1,-6.603337802044696e-05,0.03166272398231499,1,-0.004094859041006772,0.03107823303690955,1,170.47136314988222,10.13711361911937,1,149312.4460285032,85939.57242012248,0,1.6066840422648512,0.15617855055605295
60,wmtl,large,0,-0.045823725128537954,0.1403693447556954,0,-0.05152808504246056,0.1448073154888753,0,179.47636524688969,11.576018388134278,0,151099.47070092836,80348.71425561159,0,1.6050720983524882,0.1423373249294634
70,caso,large,0,-0.023124480329028176,0.07219662177962845,0,-0.029341128168671092,0.07515471520925332,0,176.79422263928151,15.2671353070556,0,148919.26963167934,111867.33936258014,1,1.5809486286542225,0.11167206382804226
70,l21,large,0,-0.03941830461178519,0.0869602261453843,0,-0.04509018935866854,0.08876582568974593,0,177.02751815858974,14.679296510708797,0,150065.4554093696,111168.45895170308,0,1.606192951795388,0.12405840954731419
70,lasso,large,0,-0.03941262792233734,0.08695851199700408,0,-0.045084179028364105,0.08876339659545167,0,177.02644997576496,14.678726238164948,0,150065.0373135082,111168.82510636938,0,1.6062145903445444,0.12404731201628191
70,lrst,large,0,0.0040370955199463,0.03165956559889731,0,-0.0019733427657538495,0.035083098420372806,0,170.60666533092905,15.270623403411523,0,147583.6579129686,114064.01790250296,0,1.5894191882321018,0.15533307489254541
70,rmtl,large,0,-0.04813489430792115,0.09595936657076819,0,-0.05374697209210187,0.09751260935345116,0,177.72326857246213,14.298370388868527,0,150623.06336316784,110655.93232612745,0,1.6348649887942486,0.1504805137946784
70,swmtl32,large,1,0.004686256122544841,0.030985518173192037,1,-0.001351502831632834,0.03438051501530077,1,169.97640009474304,15.365284945764046,1,147553.94986443856,114159.45028571894,0,1.5820357220990091,0.15519574718523005
70,wmtl,large,0,-0.040683267267997036,0.09965106934161187,0,-0.049548912884544806,0.10446059896585769,0,179.00791621971777,13.841540507354607,0,149681.2909854404,109570.58926260192,0,1.5895752655828728,0.1158785210883415
80,caso,large,0,-0.05698292925819372,0.1661655909432223,0,-0.09144691916006875,0.21306934953844625,0,173.08099163025105,24.429928611641728,0,169384.34803959777,173638.57020722603,1,1.6123688546075319,0.2026383358501253
80,l21,large,0,-0.08101124257651215,0.2006368896106896,0,-0.11317804558815607,0.24622963285416422,0,172.99846785062212,24.17014142739971,0,170202.12074056137,172992.23587899312,0,1.6241364094412816,0.210000998607616
80,lasso,large,0,-0.08100691042972727,0.20063644676262687,0,-0.11317152699784352,0.24622608203041874,0,172.99697576665636,24.169269216023714,0,170201.7874407054,172992.6464113669,0,1.6241455220764387,0.210005405566917
80,lrst,large,0,0.005139542748628645,0.04776849978867372,0,-0.02375183645889726,0.08409544983778769,0,165.01810936209608,23.431937815088254,0,168924.68135207472,177989.5560856278,0,1.6411000204354593,0.22502723601309063
80,rmtl,large,0,-0.09274006786970927,0.21858500941331108,0,-0.12493717284165178,0.2645732873204851,0,173.45847271222226,23.921019463033453,0,170575.09055158446,172537.6270234436,0,1.6350018341868815,0.2217980003430631
80,swmtl32,large,1,0.005489124688320791,0.04752811889972061,1,-0.021983324211735288,0.08121203876609012,1,164.52577380339372,23.420407686794913,1,168895.43636677164,178090.98455509765,0,1.6359279217411948,0.2244105664150336
80,wmtl,large,0,-0.0763473908816298,0.20559794763938766,0,-0.121234194931143,0.26512219504300477,0,174.91148552856063,22.713312055380133,0,169602.3535235542,171418.25735642746,0,1.6274917844283814,0.20195822478541212
90,caso,large,0,-0.06246805982530954,0.2196526216858829,0,-0.09176717726508335,0.24273712694444852,0,173.0124244158337,36.22741866859311,1,147251.34731503009,228135.98227078206,1,1.5155094933107285,0.3797749954772054
90,l21,large,0,-0.10123838430361956,0.28174227653913203,0,-0.1283245896191135,0.3036947677337736,0,173.6465480026897,36.55635163913659,0,148753.68894751696,228048.67893466767,0,1.5486342887476046,0.4257945394341495
90,lasso,large,0,-0.1012374216612419,0.28174303805413925,0,-0.12832180941795515,0.3036917086342147,0,173.64612237396258,36.55549248419374,0,148753.48401826806,228049.01862131542,0,1.5486649137545627,0.4258244583286079
90,lrst,large,0,0.010903001809256038,0.06140061383954152,0,-0.011735666490428811,0.0625795776289669,0,168.2600836881499,39.54922018324393,0,147840.74896406248,235652.42690319632,0,1.5996930251119588,0.3312301730496026
90,rmtl,large,0,-0.1163025294597499,0.305508098652587,0,-0.1434976730274408,0.3283504559784426,0,174.29955411660998,36.60026712404101,0,149261.85103520987,227702.73978471124,0,1.5691714698001586,0.460930602190083
90,swmtl32,large,1,0.011401405033249249,0.06090377443163745,1,-0.010785309032663662,0.06024792991314823,1,167.90525781345167,39.4910074353403,0,147820.5868359945,235650.12858290094,0,1.5940146827089698,0.33083128996582795
90,wmtl,large,0,-0.08595507248150777,0.2759121408357604,0,-0.12358665751911227,0.30582728684101007,0,175.05794170281763,36.607596534679516,0,148214.23897491393,227500.62977846563,0,1.5390298754992586,0.38730741127709545


==> tables/performance_test_isolet_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,0.37273200243492083,0.18308403254395947,0,0.3713224973248813,0.18372101904085048,0,4.831182927030584,0.8169357387337599,0,35.91628326115276,10.709739207806209,0,0.3572405449535744,0.07745249667350136
60,l21,large,0,0.5774818470621554,0.012612990666384797,0,0.5768840894036538,0.012920173317074969,0,3.850667443564214,0.046362427680969966,0,24.127007197303783,0.5787145249584763,0,0.2950722487403379,0.01647627159122875
60,lasso,large,0,0.5643935937964983,0.010151169854431385,0,0.5637557270958476,0.010537153865638721,0,3.9295041098262073,0.05060118774499133,0,24.877753113015764,0.508832223099783,0,0.28484350239477313,0.02013486992447923
60,lrst,large,0,0.41478341547753816,0.014956773576239422,0,0.41316363506030623,0.015813281806981577,0,4.662058946852013,0.058767896061923695,0,33.467875576043234,0.8949108823457572,0,0.3390437923821253,0.01751011534992864
60,rmtl,large,1,0.5888623804677605,0.011279264581647878,1,0.5882100555684089,0.011548802978501369,1,3.822925649533096,0.0544870098167525,1,23.48423963385428,0.630421828034159,1,0.26170635876099835,0.017608848655642394
60,swmtl3,large,0,0.053265002516938754,0.28866124946235405,0,-18.454015644056945,2.7481499664649762,0,32.39266251823777,2.41092885517559,0,1108.3643348829464,145.1905242663541,0,11.183812909397497,0.10239529504121915
60,swmtl32,large,0,0.4775734016207617,0.022105915328115476,0,0.47111602238502953,0.02054628843169923,0,4.405451415686667,0.08064434441811874,0,30.159006039800865,1.0530956923120163,0,0.2961246208668652,0.016299729297329115
60,wmtl,large,0,0.5665793153776995,0.013769907529817993,0,0.5659255642322376,0.01414074444169614,0,3.9244155510178027,0.05286199494592948,0,24.752333508911597,0.6758352674402764,0,0.283334811088036,0.017917184021858594
70,caso,large,0,0.2723069166444338,0.3535798601695449,0,0.26875665705958285,0.3579086955421832,0,5.205279951346503,1.5502082185238015,0,41.54851814635838,20.384116514973183,0,0.41210425046424815,0.1527501113241223
70,l21,large,0,0.5862443739024703,0.008803028115422955,0,0.5859466988928979,0.008776586739501038,0,3.808046220879805,0.03920722840480641,0,23.52682608100081,0.537751448738975,0,0.28636247821179894,0.028160643898376084
70,lasso,large,0,0.5759954669589441,0.008699467130834866,0,0.5757125219443618,0.008668434188608987,0,3.8696950803151138,0.04206829557649754,0,24.10805913538399,0.5201317754245101,0,0.27668619886762685,0.025678831372228008
70,lrst,large,0,0.42466265262794745,0.014825888095525848,0,0.423904397399338,0.014930882744960735,0,4.6028833246289,0.07170968571780192,0,32.7352690776347,0.9418169656856336,0,0.34089064493136495,0.018552912585985726
70,rmtl,large,1,0.5939955973945363,0.0096689191198869,1,0.5937065197450344,0.009638213192215417,1,3.791834469562507,0.042598397643801335,1,23.08545086903594,0.5626870793689669,1,0.2637834630004278,0.017472128366136708
70,swmtl3,large,0,0.14649223756281105,0.21715306518654737,0,-18.828062939904168,1.846960059566187,0,32.79267148028117,1.3339449761344846,0,1125.327077911237,85.2167977528735,0,11.20314352080583,0.07863280864152855
70,swmtl32,large,0,0.483328119878078,0.014661866808272313,0,0.48123565070391605,0.015301666384894042,0,4.34676847566376,0.07954817513354502,0,29.481693023567754,1.0714620589275656,0,0.29086091134598835,0.01562706455047869
70,wmtl,large,0,0.5777540908826875,0.009119621605231632,0,0.5774806839813248,0.009134924377108113,0,3.870276469434528,0.04654199694578167,0,24.008711936236068,0.5945045364749167,0,0.2745668378694138,0.023335356546043916
80,caso,large,0,0.4830854483587652,0.09421388755355266,0,0.4823316474706186,0.09418770932907365,0,4.324801289669688,0.4908893611842965,0,29.287631224478957,5.6357876741295465,0,0.3106219837746163,0.05405950573789643
80,l21,large,0,0.5909386764590034,0.01707673705866716,0,0.5903026596477874,0.017013831939674255,0,3.7735700229168265,0.07795132064774041,0,23.142618423163206,0.9235211708534725,0,0.28570416752038874,0.033706259454262345
80,lasso,large,0,0.5817500585955055,0.017785706667986876,0,0.5811720445200154,0.01772097838379314,0,3.8244885064898013,0.07915665922893286,0,23.657007505233864,0.9250596404830347,0,0.273695249536278,0.030619755198464115
80,lrst,large,0,0.42536869320093135,0.024743388244029683,0,0.4244672919111093,0.02496183997081866,0,4.588089820361319,0.11314341615948566,0,32.51646797251477,1.5198197986612516,0,0.34800525441318586,0.03279314269363923
80,rmtl,large,1,0.5969608372210811,0.01682683001891336,1,0.5963365085025697,0.016904464670068602,1,3.764854781793157,0.08684489659766721,1,22.80276253991463,0.9459419659051493,1,0.26229064169625804,0.028722651518053723
80,swmtl3,large,0,0.24747332235120578,0.1444180024085819,0,-18.439620347509823,1.4900844864871494,0,32.45962414191182,1.091110679630564,0,1097.1763574390177,66.57182852595808,0,11.209806651342717,0.08483254644416506
80,swmtl32,large,0,0.4823284338879404,0.021047492580930062,0,0.477569827948892,0.017221400975638092,0,4.350651115176769,0.09633667404120218,0,29.513495554730316,1.0158425678608551,0,0.2985708062075112,0.027990848342460715
80,wmtl,large,0,0.5804041985311117,0.016451192912390212,0,0.579759809368143,0.016434936312607114,0,3.8469050050375246,0.07822057891861033,0,23.739089011723426,0.9155706940947985,0,0.27746894894495855,0.0394304711314227
90,caso,large,0,0.36055843246315966,0.2830121605206571,0,0.35951745731162593,0.28347511790330443,0,4.833253226905928,1.2583932887484943,0,36.24975758148848,16.44336238254927,0,0.35847835192688365,0.11986654435833799
90,l21,large,0,0.6024049316365614,0.014070987623958867,0,0.6018132020051842,0.014165769777794497,0,3.7351082070150907,0.10275310916503681,0,22.488546326942892,1.2378717184051282,0,0.2643748059071342,0.03383880749403699
90,lasso,large,0,0.5921050894663589,0.013771913185005728,0,0.5914926058509183,0.013829825667742435,0,3.7832955273598996,0.10531857454166133,0,23.06652354844443,1.1426949252279686,0,0.259709823422483,0.03137903895328581
90,lrst,large,0,0.4270874348668487,0.03366237823335276,0,0.42616199245482145,0.03352306129643951,0,4.564845262821587,0.18895123306126163,0,32.4275859368194,2.6085137617218757,0,0.3490316267414374,0.03559511942764791
90,rmtl,large,1,0.607101974520708,0.013624402629475214,1,0.6066521428473713,0.013577454080178224,1,3.7216782393753136,0.11404667497021657,1,22.219883896421177,1.291469993081541,1,0.2573722513574889,0.033444667384722904
90,swmtl3,large,0,0.37847974570603127,0.06538728964510672,0,-18.36200420378914,1.566848089318496,0,32.4800189764098,0.89020543002444,0,1090.773292197357,55.926934492915386,0,11.192996972838525,0.10018103145249478
90,swmtl32,large,0,0.4847131689732224,0.03229791541067906,0,0.48153075339083323,0.03175524232876127,0,4.338859228335072,0.17489914526619543,0,29.27774863908694,2.1199483170996505,0,0.29813884572149985,0.029255296910429728
90,wmtl,large,0,0.592665997174988,0.014754637473158807,0,0.5922258546368816,0.014737844925243942,0,3.796539425886196,0.11734119627134484,0,23.033413041356404,1.3327336380015355,0,0.26073952950408713,0.04009050032850077


==> tables/performance_test_school_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,1,0.3343423879957742,0.0049207662892087655,1,0.33426372543323024,0.004875964781639162,1,8.207381290209307,0.07312402784978224,1,107.3856596008925,1.6471941436303414,1,0.42349323177979964,0.009936342471133017
60,l21,large,0,0.33189378164990335,0.005292382858257133,0,0.33181692615678393,0.005255174468126657,0,8.21101226168295,0.07649319494007409,0,107.78007923575505,1.6635832781485236,0,0.4260264403147448,0.01228442366338418
60,lasso,large,0,0.3286392457817625,0.005919254115751037,0,0.3285575450941227,0.005901903870825711,0,8.224266408625674,0.07365627241510685,0,108.30476920656345,1.6518289473950027,0,0.4325817389825765,0.01656165106301232
60,lrst,large,0,0.32371768551122027,0.004528099888084041,0,0.3236507557991256,0.00452893806873569,0,8.297461183411082,0.0744829066495153,0,109.09854845880815,1.7132963419939773,0,0.43269151521222027,0.007826615201479141
60,rmtl,large,0,0.32953613105474655,0.005623324194178069,0,0.3294568476000029,0.005594716541636221,0,8.224378781589328,0.07419464001176301,0,108.16014063540288,1.6525338146621418,0,0.4287031804438198,0.01199936665032161
60,swmtl32,large,0,0.3314152165888893,0.007806963865105874,0,0.3313160536160575,0.007760119363730382,0,8.225332853631707,0.08905614818923654,0,107.865091280455,2.146518161636606,0,0.4320548345855381,0.011938421399276542
60,wmtl,large,0,0.33137054792868537,0.004902781718741838,0,0.3311397735868644,0.004937160985564118,0,8.226061787985586,0.06666199533135678,0,107.88820888995522,1.5608896383437365,0,0.43012152015142496,0.010667151568144238
70,caso,large,1,0.34082919416561436,0.00784331588399052,1,0.3407060949816516,0.007834053805101758,1,8.16577005896062,0.06439052685232259,1,106.34067892850176,1.570305565698097,1,0.4189613087849793,0.008822767176582487
70,l21,large,0,0.33849578416572446,0.008312619970048991,0,0.33836399614386636,0.008312540669554527,0,8.169604746305374,0.06692466637685206,0,106.71738960059204,1.556801732762124,0,0.41939601775073154,0.009464689402300577
70,lasso,large,0,0.33609417301949984,0.008726048487428016,0,0.3359636217554981,0.008726235283746098,0,8.177411337169248,0.06644956617032649,0,107.10408739768017,1.5819353091617456,0,0.4231416451620421,0.010745134350928071
70,lrst,large,0,0.33046605790990213,0.00885104581427062,0,0.33035222057527835,0.008852580802442491,0,8.257612630153755,0.06761532538555733,0,108.01286206640661,1.8538605861845834,0,0.42974609254219837,0.009063890077410623
70,rmtl,large,0,0.3367266302360524,0.008513988485003754,0,0.3365977521482343,0.008514443451985976,0,8.179335329016661,0.0660736031023606,0,107.00220981402992,1.5814553662380806,0,0.42309311470161043,0.011898799267324513
70,swmtl32,large,0,0.33985418496887887,0.008590494857066845,0,0.3396976147519034,0.008572150786143333,0,8.17573205921432,0.07225485755005669,0,106.50110174468696,1.5003506818579873,0,0.4257859630480092,0.016007801483213922
70,wmtl,large,0,0.339530266575275,0.007735016369744322,0,0.33925776182823053,0.007805373094370997,0,8.177249449353988,0.04703948868552739,0,106.56895529654528,1.0955997112698561,0,0.42480679467084553,0.010023032343697813
80,caso,large,1,0.350959494124565,0.012022311481210572,1,0.35078342580401756,0.012015758722061424,0,8.104192727709291,0.05694806468976844,1,104.96161273188139,2.0106492518992405,1,0.4132720636703754,0.012027101501988468
80,l21,large,0,0.3492428333249858,0.0122463439662378,0,0.349061927968595,0.012251887919993825,1,8.103632165056837,0.05414789407282153,0,105.23779493162195,1.9249044986960993,0,0.4133905772114618,0.011969522782853043
80,lasso,large,0,0.34756373689246345,0.012760281585189258,0,0.3473770604820563,0.012756763158966658,0,8.108490461756851,0.0526546663530031,0,105.50838415114166,1.9004657886643403,0,0.41571846436567916,0.014457054075106347
80,lrst,large,0,0.33992678682293015,0.011656588358051006,0,0.339771524258767,0.011651432702454214,0,8.203400815658629,0.06688727947307901,0,106.75015320055607,2.394567526022426,0,0.4251997321472074,0.01117003013402642
80,rmtl,large,0,0.3478718838393045,0.012494559027700053,0,0.3476872591617355,0.01249207894728715,0,8.111822869095079,0.053120155758540816,0,105.45917166728987,1.9120019803881072,0,0.41578721613024233,0.01469941262739909
80,swmtl32,large,0,0.3499084423845601,0.012098615347253894,0,0.34975257447308833,0.012089978492214121,0,8.114057369547371,0.08981522809738321,0,105.13547022707539,2.3973616553183628,0,0.41844835273961617,0.01409000689052398
80,wmtl,large,0,0.35056289852308814,0.01604309002415783,0,0.350269931289639,0.016124505012858375,0,8.106680403778546,0.05656814064012825,0,105.03680118906827,2.276461325171811,0,0.41906201465958814,0.016591121093242726
90,caso,large,0,0.35308598706838423,0.01350670656911296,0,0.3527213360042432,0.013650174443039927,0,8.031401859650561,0.0870524442465524,0,103.39010756877128,2.4083046946130344,0,0.41887330897097436,0.019349965264705078
90,l21,large,0,0.3533812856964034,0.014059179725014324,0,0.3530200540641662,0.01419386067014554,1,8.017312520790094,0.08803702921106342,0,103.3409855001054,2.4182102476214222,1,0.4183650034029802,0.017902919825713084
90,lasso,large,0,0.35187560194810624,0.015316706382249011,0,0.3515102943803808,0.015451292941198265,0,8.02369372682406,0.09385047531403806,0,103.58227720609287,2.6129982059007477,0,0.41922802675061305,0.018360941919912326
90,lrst,large,0,0.3432477116851285,0.013245237606787244,0,0.3429521993333783,0.01338939299707673,0,8.131225657559558,0.08553018550993426,0,104.95883402029999,2.761918762148307,0,0.43007699129326526,0.0208270350034477
90,rmtl,large,0,0.3521893195856611,0.014868214548456717,0,0.35182295264529273,0.015005669138708126,0,8.025201341148728,0.09223452247396684,0,103.53277087507301,2.566207234452468,0,0.41895712880608676,0.018322578112850388
90,swmtl32,large,1,0.3549695839211194,0.015894545512541828,1,0.35459669421742257,0.01613812492181824,0,8.032705872195097,0.11639909498864076,1,103.09094326117733,2.7844130985293236,0,0.4274097627965864,0.02095874865676905
90,wmtl,large,0,0.3515691687713971,0.01357837925546843,0,0.350980163245291,0.0138033210398588,0,8.053901666150974,0.08303017925996842,0,103.67018578100094,2.515900649009878,0,0.42394403279417325,0.020614224139127137


==> tables/performance_test_syntheticWMTLC8t5m100d25p0s0_classification.csv <==
trainsize,model,hps,ACC-flag,ACC-mean,ACC-std,AUC-flag,AUC-mean,AUC-std,MAP-flag,MAP-mean,MAP-std
60,caso,large,0,0.8240000000000002,0.016633299933166257,0,0.8296051281753947,0.01365776446631335,0,0.8296478238402589,0.02238144495044654
60,l21,large,0,0.813,0.016532795690182997,0,0.8184868810647481,0.016339612544658193,0,0.8178696527404231,0.028397136300885216
60,lasso,large,0,0.827,0.016020819787597233,0,0.8309052106245035,0.01836411397466599,0,0.8306417406188034,0.02348025325929078
60,srmtl,large,0,0.8134999999999998,0.013550317749451866,0,0.8199329355100338,0.0161263246404211,0,0.8182001467261394,0.029377934844673527
60,swmtl3,large,0,0.8245000000000001,0.020876621693495637,0,0.9020937061007747,0.01604084807358806,0,0.8451534821823554,0.022922570810654054
60,swmtl32,large,1,0.8295,0.017392527130926073,1,0.9098959187414305,0.013284127493708543,1,0.8472445899100226,0.026430966532774502
70,caso,large,0,0.8213333333333335,0.025492676266133395,0,0.8327634884923585,0.030776671373621157,0,0.8281073539463633,0.04037613154973916
70,l21,large,0,0.826,0.04233318751797575,0,0.8365445409881943,0.04104253781243438,0,0.8257590355121314,0.0523431316024272
70,lasso,large,0,0.828,0.02662960387368041,0,0.8381765085304561,0.023094169119384035,0,0.8323900559364956,0.03740914096091216
70,srmtl,large,0,0.8153333333333335,0.037324072925567595,0,0.8256977193629671,0.04127819135978275,0,0.8204602683178536,0.05620673861799474
70,swmtl3,large,0,0.8240000000000001,0.02796823595120405,0,0.9083396509579174,0.026993183312993115,0,0.8458807369101488,0.03705677896363689
70,swmtl32,large,1,0.8366666666666667,0.02439388711122242,1,0.916233060555429,0.02150646596492846,1,0.8559338953959698,0.030246409784339727
80,caso,large,0,0.8400000000000002,0.04447221354708779,0,0.8310078366078365,0.05728228509749451,0,0.8412653457653457,0.06445284558467113
80,l21,large,0,0.8479999999999999,0.04157990967870047,0,0.841072877122877,0.05181664994428389,0,0.8394117549117551,0.05240093523323495
80,lasso,large,0,0.8460000000000001,0.03204163957519446,0,0.8395815934065933,0.053944311485508836,0,0.8591039516039516,0.0497881371844026
80,srmtl,large,0,0.8409999999999999,0.04175324338699134,0,0.8356489482739484,0.05651071451462936,0,0.8318223443223444,0.05640987445702443
80,swmtl3,large,0,0.8400000000000001,0.040551750201988146,0,0.9235590936840936,0.031726795351194846,0,0.859421744921745,0.0512374579492657
80,swmtl32,large,1,0.857,0.02945806812704754,1,0.932850185925186,0.025448562951755002,1,0.8763986568986569,0.036514025560932
90,caso,large,0,0.85,0.04136557881996952,0,0.8407214285714286,0.07663846720038765,0,0.8465,0.07215844471622815
90,l21,large,0,0.8480000000000001,0.04442221666388709,0,0.8420119047619048,0.07410040331862482,0,0.8485000000000001,0.07822434562800254
90,lasso,large,0,0.8520000000000001,0.04341018825626584,0,0.8545833333333335,0.05181011740293712,1,0.8647142857142857,0.07129889463318018
90,srmtl,large,1,0.8540000000000001,0.044271887242357276,0,0.8544119047619049,0.07146461440720764,0,0.8433095238095237,0.08275486678631273
90,swmtl3,large,0,0.8460000000000001,0.04903513479582209,0,0.9290428571428571,0.03539805286504378,0,0.8587142857142857,0.0853116793907118
90,swmtl32,large,0,0.8480000000000001,0.04442221666388711,1,0.9303714285714285,0.030507414560389832,0,0.8502857142857145,0.07678847663297537


==> tables/performance_test_syntheticWMTLR4t20m100d25p0s0_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,0.9999869685172943,5.414286265648801e-06,0,0.999986938244478,5.405042759187328e-06,0,69.59252190693819,12.628077779305627,0,8552.3359910284,3527.429921819566,0,0.009207317263772542,0.009581952599539229
60,l21,large,0,0.9999863470986204,5.53935129041821e-06,0,0.9999863128520431,5.535176141568749e-06,0,71.23875511221186,13.292215505466782,0,8957.727846804664,3600.506936101043,0,0.006234801848773477,0.005828297059131656
60,lasso,large,0,0.9999863470910244,5.539352711991624e-06,0,0.9999863128443902,5.535177545127915e-06,0,71.23877332867747,13.292217846047715,0,8957.732865012713,3600.5078617368404,0,0.00623480424267058,0.005828300846824945
60,lrst,large,0,0.9999973909944903,1.1934199284452932e-06,0,0.9999970855300712,1.3838573261526764e-06,0,29.312344820429804,5.295827192546043,0,1907.9670688905899,898.0414868516353,0,0.00011270294264463365,8.546859875612286e-05
60,rmtl,large,0,0.9999875961795592,5.2160873798265136e-06,0,0.9999875692844625,5.206615290442856e-06,0,68.04962917291797,12.399317681536445,0,8139.262400895328,3398.3072699504614,0,0.011306104468209306,0.01617888937885924
60,swmtl3,large,0,0.9999808649313527,3.387772140514088e-05,0,0.9999799964836054,3.526301870938913e-05,0,32.569013754905306,28.32624281882784,0,12987.661997990192,22857.008531396532,0,0.0036106639943081554,0.007068627766290954
60,swmtl32,large,1,0.9999999845289216,1.1904581399180253e-08,1,0.9999999839606405,1.1796091372040003e-08,1,2.0173699663319757,0.671683492879451,1,10.49561931160107,7.682234260232616,1,1.3560643604767026e-06,1.628212120539114e-06
60,wmtl,large,0,0.980484687097355,0.0010069586115635778,0,0.9804588853278547,0.0009846083872590908,0,2732.1152768782804,72.19709813806645,0,12801605.939740261,733752.0435049301,0,1.1973875134354564,0.1495801224329159
70,caso,large,0,0.9999797479028973,1.661599461497011e-06,0,0.999979707003075,1.660739436909833e-06,0,88.61933076025204,3.441935563364423,0,13261.088977546106,1030.2525080053485,0,0.011745309427266102,0.010959037748560677
70,l21,large,0,0.9999797792414034,1.6586868603883236e-06,0,0.9999797383372622,1.6578500526681802e-06,0,88.55737395376774,3.434012643572917,0,13240.622276923565,1028.5588323009754,0,0.011830008713517765,0.011106399623965448
70,lasso,large,0,0.999979779232125,1.6586875929664114e-06,0,0.9999797383279742,1.6578508218473352e-06,0,88.55739290592891,3.4340154687642364,0,13240.628345366762,1028.5593145801915,0,0.011830020345265332,0.01110641881291369
70,lrst,large,0,0.9999984265978524,5.270953302988447e-07,0,0.9999983627849017,5.845593378188751e-07,0,22.799853087227795,3.511446542013738,0,1070.8882888500098,382.0061586566801,0,5.5499785479401484e-05,4.73055459627505e-05
70,rmtl,large,0,0.9999806546285693,1.5754310570296482e-06,0,0.9999806133975161,1.5751603822437664e-06,0,86.80214422499819,3.2124873835985186,0,12669.161001275943,981.6031565658055,0,0.012849102743471882,0.013420926573463037
70,swmtl3,large,0,0.9999900029240282,1.2615677507780769e-05,0,0.9999893894157447,1.3343228807492703e-05,0,18.191685562873847,12.55557313483036,0,6911.101813731019,8670.372061572074,0,0.008260713633564802,0.016804229373180782
70,swmtl32,large,1,0.9999999889252544,7.672114918742888e-09,1,0.9999999886619249,7.685630914490135e-09,1,1.7799876944276398,0.50989523721062,1,7.43840326591597,5.122765103043576,1,1.8060093450273669e-06,2.296481001458139e-06
70,wmtl,large,0,0.980209651671634,0.0021334247446416553,0,0.98017754021938,0.00213932035441021,0,2774.337570436135,146.8297281352512,0,12951848.90643524,1343343.2624013745,0,1.1402801804477,0.24930715459074923
80,caso,large,0,0.9999851165131997,1.4240819451573481e-06,0,0.9999850736970937,1.4266008501401345e-06,0,75.40424836476689,2.9691613743137095,0,9728.175434946967,1026.3614137285654,0,0.008165923056811115,0.011530035245910683
80,l21,large,0,0.9999839181415711,3.1962998821742694e-06,0,0.9999838663432342,3.2179746129141677e-06,0,77.82710085835465,6.360925933900179,0,10513.197323862561,2128.856030435694,0,0.008242570241057744,0.01147466445966518
80,lasso,large,0,0.9999839181374994,3.196303871516448e-06,0,0.9999838663391694,3.217978636479061e-06,0,77.82710883923231,6.360932838145766,0,10513.200006469557,2128.858801038008,0,0.008242569464036292,0.011474659178704286
80,lrst,large,0,0.9999970567602328,7.2823430078161226e-06,0,0.9999968402811203,7.841102782519705e-06,0,18.20094730968958,10.52259168632385,0,2137.337772190816,5368.1276571754015,0,0.0026787844230439202,0.008396432904028243
80,rmtl,large,0,0.9999853877328926,1.3053118197536681e-06,0,0.9999853449594847,1.3083232927057494e-06,0,74.8808754106509,2.6938485314710703,0,9549.596207512188,931.1327328149172,0,0.00791802411435246,0.01165554689827508
80,swmtl3,large,0,0.99996500700633,8.015463411851965e-05,0,0.9999631039922843,8.443009622015602e-05,0,21.37135772158347,30.635491082051892,0,23750.818069720826,54456.92672769055,0,0.002965906724587522,0.008502199926149055
80,swmtl32,large,1,0.9999999942363837,1.3613917963229515e-09,1,0.9999999938375821,1.5616002279468722e-09,1,1.3707979638104255,0.15712345167357175,1,4.007046586679822,0.9864216179876313,1,3.643710127749573e-07,1.8441875602492727e-07
80,wmtl,large,0,0.9804837425637872,0.0023077831461982006,0,0.9804359699876617,0.002310001111405585,0,2736.28004192488,159.60687365947356,0,12738530.000817742,1476951.8380841776,0,1.1694426881096045,0.16775068440179183
90,caso,large,0,0.9999892825164572,1.498662243184581e-06,0,0.999989244190308,1.5013488899226841e-06,0,64.60164568059807,4.327658622594808,0,6988.641871761266,997.1971230548013,0,0.04219303976019199,0.11076879480876806
90,l21,large,0,0.999989266865617,1.5075308631188375e-06,0,0.9999892299020662,1.5093106062891623e-06,0,64.67821038365605,4.3650503735978345,0,6997.949805588041,1002.5370832126926,0,0.012692657378014028,0.02331953908307374
90,lasso,large,0,0.999989266868248,1.5075306000944575e-06,0,0.9999892299046202,1.5093103464272715e-06,0,64.67820201891445,4.365050117092292,0,6997.94814481115,1002.5368879513153,0,0.01269267363325136,0.0233195750894974
90,lrst,large,0,0.9999995454786068,1.4146509995108588e-07,0,0.9999995319628395,1.4415145845451714e-07,0,12.652136339798068,1.835566541535168,0,304.5629942139002,95.99977970754483,0,1.215897019213077e-05,1.040387733760952e-05
90,rmtl,large,0,0.9999890157629162,1.555750319218073e-06,0,0.9999889819276196,1.557010920250036e-06,0,65.46621721950082,4.466846968155616,0,7158.9780639848295,1033.9453994352746,0,0.013914270994231048,0.026241420938287578
90,swmtl3,large,0,0.9999920960703086,1.1923110964734637e-05,0,0.9999918302257557,1.2304315937599002e-05,0,14.31251298851208,13.5030904398348,0,5275.7401143446195,8006.3934615863855,0,3.7756884430366416e-05,2.8228265190835862e-05
90,swmtl32,large,1,0.9999999849824659,2.897392011543962e-08,1,0.999999984547966,2.952472274953775e-08,1,1.5280974268484406,0.630454501209144,1,10.308000266334965,20.027258366251278,1,3.749646361606275e-07,3.589870956164081e-07
90,wmtl,large,0,0.9811022385372938,0.0025990365511815846,0,0.9810141265946595,0.0025969199139433546,0,2749.712714501961,177.10077605241028,0,12312308.91358313,1520556.960865975,0,1.1195702164734742,0.27230063302653773


==> tables/performance_test_trafficSP_regression.csv <==
trainsize,model,hps,+EV-flag,+EV-mean,+EV-std,+R2-flag,+R2-mean,+R2-std,-MAE-flag,-MAE-mean,-MAE-std,-MSE-flag,-MSE-mean,-MSE-std,-MSLE-flag,-MSLE-mean,-MSLE-std
60,caso,large,0,0.42220353874329086,0.17722270853298475,0,0.399007673100213,0.17117482354460373,0,2.514262602962539,0.2091779272453135,0,9.826173686039985,1.3217637779669178,0,0.151005733774734,0.023485949363627887
60,l21,large,0,0.3829929790108849,0.15950281732464758,0,0.3650695594706157,0.15587340165337313,0,2.5827211776174352,0.1889133489367451,0,10.456176020446863,1.2076863476256823,0,0.1513842091337195,0.022162787599313626
60,lasso,large,0,0.38299532765625954,0.15950097435898158,0,0.36507190293132075,0.15587160176005257,0,2.582716760530514,0.18891274517695095,0,10.456142040723451,1.2076923941869946,0,0.1513834703724186,0.02216237865071588
60,lrst,large,1,0.4440056131257202,0.18643876473451843,1,0.4171057539569928,0.17708476059401426,0,2.480067854836095,0.15749788999695813,1,9.47377075928539,1.1234845816694974,0,0.149784965867179,0.02409094955879464
60,rmtl,large,0,0.39131598039728815,0.20315252719548285,0,0.3688774760747913,0.2088010394014471,0,2.542357623769944,0.21200917955437323,0,10.235610943650448,1.3834110161659852,0,0.1507311984800978,0.023079474379698782
60,swmtl32,large,0,0.4312252892116445,0.17748432174846376,0,0.4135012973515657,0.17961602869550322,1,2.4537570103663398,0.1920919501187322,0,9.519382470407633,1.1013526758140508,1,0.14229959690543614,0.02333713252999569
60,wmtl,large,0,0.4325416015024106,0.19111435984940586,0,0.40350002655504075,0.1815864480647868,0,2.5207013127892544,0.16259886291926828,0,9.700079673834452,1.230819314020545,0,0.15211209499276626,0.025318379526717467
70,caso,large,0,0.38517079741117377,0.28636441989597056,0,0.34515015803627375,0.2997991207794085,0,2.6479332578570505,0.26356480115589537,0,10.86066452479051,1.7099194322446054,0,0.16128096364280609,0.02517046120280979
70,l21,large,0,0.38947519147879023,0.28062077080741954,0,0.3597013375810861,0.2694020754718299,0,2.6105148337311603,0.2510495375682191,0,10.698361186936303,1.8105658145239172,0,0.16415488680767337,0.030823599551256988
70,lasso,large,0,0.38947518222505456,0.2806216726771119,0,0.35970118327762657,0.26940298327930823,0,2.6105164824693228,0.2510518132830579,0,10.698359938109338,1.8105606721420175,0,0.16415436891489116,0.030821943555129433
70,lrst,large,1,0.4411577808324935,0.264452253038718,1,0.40120953225165534,0.25477817389993646,0,2.520073668142378,0.1738485568141454,1,9.962969811808339,1.2451223819387973,0,0.15798051039565025,0.0255200350656317
70,rmtl,large,0,0.3910116353323878,0.3002814679301497,0,0.35864924360556383,0.30962225896820167,0,2.5836701245804665,0.2423109272473889,0,10.57961247985051,1.7778423275976485,0,0.16001381618441715,0.030497308010782476
70,swmtl32,large,0,0.40763242175532194,0.272067564330928,0,0.3832775476802348,0.2752181771396791,1,2.501584514919038,0.26431307408679894,0,10.26089390202305,2.1071021378712826,1,0.15426508963800775,0.028607925909702334
70,wmtl,large,0,0.3198465630418196,0.31131506214113297,0,0.19191617863340227,0.43587566870367206,0,2.9576364756654305,0.7925417611956649,0,14.034980384037686,7.998647466620434,0,0.4985300157263629,0.7211595293492987
80,caso,large,0,0.4249511672581344,0.2784382941427309,0,0.3978743539595682,0.27621590599012247,0,2.5566275169156656,0.4526640520693475,0,10.34566796939395,3.176772587987778,0,0.15801760878171947,0.04338621599068291
80,l21,large,0,0.40731604079494554,0.26152063896500694,0,0.37278235100588725,0.25246699974701203,0,2.6181513423988845,0.41875680386301267,0,10.864738284790722,2.9228383492423937,0,0.16444772803218474,0.0397909507575736
80,lasso,large,0,0.40731711071235477,0.2615208604593477,0,0.37278327561857594,0.25246742761467006,0,2.618149195517757,0.41875878321427107,0,10.864720675883063,2.9228437688598308,0,0.16444758777884783,0.03979121297128595
80,lrst,large,1,0.48831025006947437,0.28500082708301727,1,0.44724759126411706,0.26986346801510963,0,2.435681185397886,0.4376610916445391,1,9.435063621630295,3.1912504425860466,0,0.15623074479074903,0.04247714400852076
80,rmtl,large,0,0.43682498002967174,0.30529944807815557,0,0.4003728060142359,0.2923973731983034,0,2.525404034392256,0.4193145239099083,0,10.19399819221936,3.0319307813723726,0,0.15880844293858493,0.04262681015502058
80,swmtl32,large,0,0.4619771882879838,0.2511706621868625,0,0.43554343173501586,0.24342029533729137,1,2.427354867782699,0.44655987192819946,0,9.7716917260712,3.2459514262600115,1,0.14946437219934558,0.03959657896344323
80,wmtl,large,0,0.4761332896284438,0.2882480642403274,0,0.4289409674607391,0.2695096916655474,0,2.4967152439241334,0.4358886709973922,0,9.77823573039185,3.264122605146073,0,0.15884303210430434,0.04321534468136607
90,caso,large,0,0.45518872489100737,0.3140014647786583,0,0.42815500232687337,0.31973170508771254,0,2.7769581180137854,0.7829583700313947,0,12.081837891268407,5.224593189115133,0,0.17491540028436353,0.06766508150183842
90,l21,large,0,0.4420470124008274,0.3137152547905112,0,0.4118617208625331,0.3228805682842861,0,2.8093722648362713,0.8164682255087672,0,12.498366201417337,5.558975433059165,0,0.1819590926318267,0.07719028581511096
90,lasso,large,0,0.4420491838709248,0.31371450433612147,0,0.4118634271853933,0.3228796357263535,0,2.8093675798080278,0.8164640160042839,0,12.498321148590342,5.558916864606111,0,0.18195921967799308,0.0771896852783013
90,lrst,large,1,0.5477564244758505,0.33629661835521457,1,0.4981966874354809,0.32775387726672756,0,2.567266307179823,0.6167096490054259,1,10.248444725045143,4.218870858633128,1,0.17232399792880768,0.06569770790681748
90,rmtl,large,0,0.44957151457250666,0.3155573191254596,0,0.41370770669546986,0.32145391241300675,0,2.8298205399962204,0.8133473863949219,0,12.474081097543959,5.473382229342992,0,0.18750775804190095,0.07510977462567203
90,swmtl32,large,0,0.5114917502200449,0.37098963477412583,0,0.4741256231042878,0.36272018182371346,1,2.5442721084117963,0.5910318715157596,0,10.62683994142203,4.176740820709759,0,0.173892012173688,0.07316989164976437
90,wmtl,large,0,0.2904669714557492,0.8768379856616448,0,0.11350916246008866,1.0832678014473724,0,3.1008136071768013,1.018721570227291,0,15.418156365530646,10.511966460109957,0,0.5466210813112252,0.7912083889983784


==> tables/performance_test_unrestnlp_classification.csv <==
trainsize,model,hps,ACC-flag,ACC-mean,ACC-std,AUC-flag,AUC-mean,AUC-std,MAP-flag,MAP-mean,MAP-std
60,caso,large,1,0.7072499999999999,0.013031079302106084,0,0.9305300314445747,0.009521419495215382,0,0.7797687268043211,0.05137180815777033
60,l21,large,0,0.7054375,0.020609316427555546,0,0.9559139425063614,0.007206133491844078,0,0.8557808385148983,0.03327534940262211
60,lasso,large,0,0.7056250000000001,0.016907119637727914,0,0.9493488064667452,0.00789355989353967,0,0.8375984548108997,0.03614136406868438
60,srmtl,large,0,0.7016875,0.021554295943294267,1,0.9569887643514505,0.008457467748831939,1,0.8589353285318323,0.03587634329980495
60,swmtl3,large,0,0.6450000000000001,0.015667996397469266,0,0.7919490364084191,0.013739455933168276,0,0.6191924028290647,0.04136826916512708
60,swmtl32,large,0,0.6566249999999999,0.014820101776528597,0,0.7529670375973937,0.014768273880335725,0,0.6526180201008274,0.04229475852879352
70,caso,large,1,0.7092499999999999,0.008831848232950867,0,0.9336734158805029,0.009173197692620719,0,0.7947337985921299,0.04390129235523881
70,l21,large,0,0.7006666666666665,0.014416639905776931,0,0.9575563955639724,0.006651204470108208,0,0.8638484784148472,0.03181521998463913
70,lasso,large,0,0.7034166666666667,0.01196993404274453,0,0.9514311532529618,0.00881591383148452,0,0.8461297433801966,0.03545028109773127
70,srmtl,large,0,0.6970833333333333,0.01333478001410941,1,0.9583002962120963,0.007617014847253836,1,0.8654766350817035,0.03510110602367025
70,swmtl3,large,0,0.6529166666666666,0.017852490575633623,0,0.7929960831468656,0.014202956849089947,0,0.6318917148037239,0.03890281533274673
70,swmtl32,large,0,0.6561666666666667,0.011641507263152141,0,0.7519237156550173,0.014612600436288165,0,0.6557598702048051,0.03910865342505062
80,caso,large,1,0.70625,0.010639287779003075,0,0.9362467792985271,0.008196855297332821,0,0.8148470361396958,0.032506704839149324
80,l21,large,0,0.6903750000000001,0.017331029494329932,0,0.9593029788759724,0.00583260773032182,0,0.8744044112339155,0.022986056343884922
80,lasso,large,0,0.6982499999999999,0.014436162155426806,0,0.9548497201529071,0.00611754249813418,0,0.8617464835298847,0.024908388944424934
80,srmtl,large,0,0.68625,0.018503002759312104,1,0.9596939612873354,0.006792620972127042,1,0.8766044924363326,0.026324083856166264
80,swmtl3,large,0,0.6621249999999999,0.016255875006354552,0,0.7955843673412873,0.011314262194128068,0,0.6563653760701735,0.03418618990126249
80,swmtl32,large,0,0.6565000000000001,0.013239251405490366,0,0.7391109053198921,0.011959994463565632,0,0.6809529610186591,0.032360219745830615
90,caso,large,1,0.7074999999999999,0.015411035007422455,0,0.9340313417111522,0.012029682921546107,0,0.7977812741318597,0.053942393992440135
90,l21,large,0,0.7034999999999999,0.02579836342785242,1,0.9618416568855197,0.008216935590729413,0,0.872363976709565,0.04243845887865886
90,lasso,large,0,0.7045,0.023886304769795506,0,0.9528658277193409,0.011030360401373947,0,0.8508473405679288,0.04605688659855523
90,srmtl,large,0,0.70225,0.027498737344750116,0,0.9613804994708687,0.00879231000962824,1,0.8744041195732374,0.037129111582430985
90,swmtl3,large,0,0.66,0.03509906614775448,0,0.7997644113850899,0.023796334658768684,0,0.6409637975442103,0.06780454323086207
90,swmtl32,large,0,0.6617499999999998,0.024722066166798323,0,0.7597289119786844,0.020768284172067834,0,0.6592164919200589,0.06099580826321532

